Fifty Years of CAK

We present a new framework for massive star evolution that is no longer driven by Dutch or other mass-loss rate Recipes, but which take the physics of Gamma or L/M dependent mass loss consistently into account. We first discuss the hot-star mass-loss kink and the transition mass loss rate between optically thin and thick winds, before discussing vertical stellar evolution, mass evaporation, and the maximum black hole (BH) mass. We end with a suggestion that a recently uncovered red supergiant (RSG) kink might be related to similar underlying L/M physics as the hot-star kink.

==> README.txt <==
The files in this directory are all you should need to compile your own proceedings papers for the "StanFest" meeting.

README.txt:  This file.

stanfest.cls:  LaTeX 2e class file.

stanfest_bibstyle.bst:  BibTeX class file.

stan_firstauthor.bib:  Example BibTeX input file containing all of Stan Owocki's first-author papers in journals and conference proceedings.

stanfest_guidelines.pdf:  Proceedings guidelines document (PDF).

stanfest_guidelines.tex:  LaTeX source file for the proceedings guidelines document, which also serves as a template for creating your own proceedings papers.

stanfest_guidelines.bbl:  Bibliography file, output from BibTeX, for the guidelines document. This can also serve as a bibliography template if you don't like BibTeX.

figure1_cloud_bacchus.pdf:  Figure 1 of the guidelines document.



